Parameter Inference via Differentiable Diffusion Bridge Importance Sampling

We introduce a methodology for performing parameter inference in high-dimensional, non-linear diffusion processes. We illustrate its applicability for obtaining insights into the evolution of and relationships between species, including ancestral state reconstruction. Estimation is performed by utilising score matching to approximate diffusion bridges, which are subsequently used in an importance sampler to estimate log-likelihoods. The entire setup is differentiable, allowing gradient ascent on approximated log-likelihoods. This allows both parameter inference and diffusion mean estimation. This novel, numerically stable, score matching-based parameter inference framework is presented and demonstrated on biological two- and three-dimensional morphometry data.

==> new/ll_variance_results.csv <==
method,sigma,ll
analytical,0.01,10.41508535820779
analytical,0.010481131341546858,17.941261795814256
analytical,0.010985411419875584,24.906240297600675
analytical,0.01151395399326447,31.33578238748413
analytical,0.012067926406393283,37.25446701889808
analytical,0.012648552168552965,42.68574486012625
analytical,0.013257113655901095,47.651990087696106
analytical,0.013894954943731374,52.17454980221939
analytical,0.014563484775012436,56.27379117582274
analytical,0.015264179671752334,59.96914643529868
analytical,0.015998587196060583,63.27915578032486
analytical,0.016768329368110083,66.2215083315447
analytical,0.017575106248547922,68.81308119894439
analytical,0.018420699693267165,71.069976756816
analytical,0.019306977288832496,73.00755820762973
analytical,0.020235896477251568,74.64048351336484
analytical,0.021209508879201904,75.98273776923827
analytical,0.022229964825261943,77.04766409133268
analytical,0.02329951810515372,77.84799308634315
analytical,0.02442053094548651,78.39587096852848
analytical,0.02559547922699536,78.70288638596782
analytical,0.02682695795279726,78.78009601537036
analytical,0.028117686979742307,78.63804898196817
analytical,0.0294705170255181,78.28681015842422
analytical,0.030888435964774818,77.7359823942166
analytical,0.032374575428176434,76.9947277245922
analytical,0.03393221771895328,76.07178760593433
analytical,0.03556480306223129,74.975502222235
analytical,0.0372759372031494,73.71382890531297
analytical,0.03906939937054617,72.29435970946025
analytical,0.040949150623804234,70.72433817933313
analytical,0.04291934260128778,69.01067534812074
analytical,0.04498432668969444,67.15996500132607
analytical,0.04714866363457394,65.17849823986916
analytical,0.04941713361323833,63.07227737467943
analytical,0.0517947467923121,60.84702918346194
analytical,0.054286754393238594,58.508217558919426
analytical,0.056898660290182965,56.061055576362705
analytical,0.05963623316594643,53.51051700736379
analytical,0.0625055192527397,50.86134730487984
analytical,0.0655128556859551,48.1180740841105
analytical,0.06866488450042998,45.285017122236496
analytical,0.07196856730011521,42.36629789912473
analytical,0.07543120063354615,39.365848700072135
analytical,0.07906043210907698,36.287421300692145
analytical,0.08286427728546843,33.13459525312592
analytical,0.08685113737513525,29.910785791878666
analytical,0.09102981779915217,26.61925137674241
analytical,0.0954095476349994,23.263100889464653
analytical,0.1,19.845300500057235
stable analytical,0.01,194.19621366408236
stable analytical,0.010481131341546858,201.72239010168892
stable analytical,0.010985411419875584,208.6873686034754
stable analytical,0.01151395399326447,215.1169106933588
stable analytical,0.012067926406393283,221.03559532477254
stable analytical,0.012648552168552965,226.46687316600094
stable analytical,0.013257113655901095,231.43311839357082
stable analytical,0.013894954943731374,235.95567810809396
stable analytical,0.014563484775012436,240.05491948169748
stable analytical,0.015264179671752334,243.75027474117337
stable analytical,0.015998587196060583,247.06028408619954
stable analytical,0.016768329368110083,250.0026366374193
stable analytical,0.017575106248547922,252.5942095048191
stable analytical,0.018420699693267165,254.85110506269064
stable analytical,0.019306977288832496,256.7886865135044
stable analytical,0.020235896477251568,258.4216118192395
stable analytical,0.021209508879201904,259.7638660751129
stable analytical,0.022229964825261943,260.8287923972074
stable analytical,0.02329951810515372,261.6291213922178
stable analytical,0.02442053094548651,262.1769992744031
stable analytical,0.02559547922699536,262.4840146918424
stable analytical,0.02682695795279726,262.56122432124505
stable analytical,0.028117686979742307,262.4191772878428
stable analytical,0.0294705170255181,262.0679384642989
stable analytical,0.030888435964774818,261.5171107000913
stable analytical,0.032374575428176434,260.77585603046685
stable analytical,0.03393221771895328,259.85291591180896
stable analytical,0.03556480306223129,258.75663052810967
stable analytical,0.0372759372031494,257.4949572111876
stable analytical,0.03906939937054617,256.07548801533494
stable analytical,0.040949150623804234,254.5054664852077
stable analytical,0.04291934260128778,252.7918036539954
stable analytical,0.04498432668969444,250.94109330720073
stable analytical,0.04714866363457394,248.9596265457438
stable analytical,0.04941713361323833,246.85340568055403
stable analytical,0.0517947467923121,244.62815748933662
stable analytical,0.054286754393238594,242.2893458647941
stable analytical,0.056898660290182965,239.84218388223738
stable analytical,0.05963623316594643,237.29164531323846
stable analytical,0.0625055192527397,234.6424756107545
stable analytical,0.0655128556859551,231.8992023899851
stable analytical,0.06866488450042998,229.06614542811116
stable analytical,0.07196856730011521,226.1474262049994
stable analytical,0.07543120063354615,223.14697700594672
stable analytical,0.07906043210907698,220.0685496065668
stable analytical,0.08286427728546843,216.91572355900058
stable analytical,0.08685113737513525,213.69191409775328
stable analytical,0.09102981779915217,210.40037968261703
stable analytical,0.0954095476349994,207.0442291953393
stable analytical,0.1,203.62642880593188
simulated,0.01,-278230.62585054577
simulated,0.010481131341546858,-268017.4387354389
simulated,0.010985411419875584,-258318.83292604546
simulated,0.01151395399326447,-249110.12942469917
simulated,0.012067926406393283,-240367.80666591614
simulated,0.012648552168552965,-232069.4468148101
simulated,0.013257113655901095,-224193.68454391335
simulated,0.013894954943731374,-216720.15817428683
simulated,0.014563484775012436,-209629.46307212833
simulated,0.015264179671752334,-202903.1071970049
simulated,0.015998587196060583,-196523.4687026979
simulated,0.016768329368110083,-190473.75549611988
simulated,0.017575106248547922,-184737.96666416657
simulated,0.018420699693267165,-179300.85568247485
simulated,0.019306977288832496,-174147.89532405906
simulated,0.020235896477251568,-169265.24418948434
simulated,0.021209508879201904,-164639.7147839609
simulated,0.022229964825261943,-160258.74307003972
simulated,0.02329951810515372,-156110.35942798186
simulated,0.02442053094548651,-152183.16095892893
simulated,0.02559547922699536,-148466.28506901412
simulated,0.02682695795279726,-144949.38427539024
simulated,0.028117686979742307,-141622.60217786478
simulated,0.0294705170255181,-138476.55054242982
simulated,0.030888435964774818,-135502.28744543478
simulated,0.032374575428176434,-132691.29642951096
simulated,0.03393221771895328,-130035.46662461743
simulated,0.03556480306223129,-127527.07378969739
simulated,0.0372759372031494,-125158.76223250659
simulated,0.03906939937054617,-122923.52756712292
simulated,0.040949150623804234,-120814.70027048673
simulated,0.04291934260128778,-118825.93000113929
simulated,0.04498432668969444,-116749.80853660693
simulated,0.04714866363457394,-114530.21100252573
simulated,0.04941713361323833,-112423.9101285075
simulated,0.0517947467923121,-110425.44520034222
simulated,0.054286754393238594,-108529.61221032566
simulated,0.056898660290182965,-106731.4519331253
simulated,0.05963623316594643,-105026.23855226907
simulated,0.0625055192527397,-103409.46881191633
simulated,0.0655128556859551,-101876.85166970687
simulated,0.06866488450042998,-100424.29842763263
simulated,0.07196856730011521,-99047.91331890401
simulated,0.07543120063354615,-97743.98452981596
simulated,0.07906043210907698,-96508.97563658116
simulated,0.08286427728546843,-95339.51743800731
simulated,0.08685113737513525,-94232.40016579267
simulated,0.09102981779915217,-93184.5660550336
simulated,0.0954095476349994,-92193.10225835751
simulated,0.1,-91255.23408783835
proposed,0.01,171.21575562180922
proposed,0.010481131341546858,178.72990775911387
proposed,0.010985411419875584,185.68341851634324
proposed,0.01151395399326447,192.10202376247435
proposed,0.012067926406393283,198.0102779761758
proposed,0.012648552168552965,203.4316084768667
proposed,0.013257113655901095,208.3883671664131
proposed,0.013894954943731374,212.9018798955358
proposed,0.014563484775012436,216.9924935642054
proposed,0.015264179671752334,220.67962105985583
proposed,0.015998587196060583,223.98178413274823
proposed,0.016768329368110083,226.91665430301413
proposed,0.017575106248547922,229.50109189021816
proposed,0.018420699693267165,231.75118325097054
proposed,0.019306977288832496,233.68227630726813
proposed,0.020235896477251568,235.30901444399979
proposed,0.021209508879201904,236.64536885031657
proposed,0.022229964825261943,237.70466937636
proposed,0.02329951810515372,238.4996339736952
proposed,0.02442053094548651,239.04239678407373
proposed,0.02559547922699536,239.34453493896237
proposed,0.02682695795279726,239.41709412877043
proposed,0.028117686979742307,239.27061299841185
proposed,0.0294705170255181,238.91514642282948
proposed,0.030888435964774818,238.36028771437495
proposed,0.032374575428176434,237.6151898103832
proposed,0.03393221771895328,236.68858548846598
proposed,0.03556480306223129,235.5888066537258
proposed,0.0372759372031494,234.32380274041347
proposed,0.03906939937054617,232.9011582693399
proposed,0.040949150623804234,231.32810959867362
proposed,0.04291934260128778,229.61156090643325
proposed,0.04498432668969444,227.75809943886816
proposed,0.04714866363457394,225.774010059061
proposed,0.04941713361323833,223.66528912771957
proposed,0.0517947467923121,221.43765774664033
proposed,0.054286754393238594,219.09657439432596
proposed,0.056898660290182965,216.64724698157747
proposed,0.05963623316594643,214.09464435359706
proposed,0.0625055192527397,211.44350726428524
proposed,0.0655128556859551,208.69835884647378
proposed,0.06866488450042998,205.86351460182533
proposed,0.07196856730011521,202.94309193195687
proposed,0.07543120063354615,199.94101923209212
proposed,0.07906043210907698,196.86104456733077
proposed,0.08286427728546843,193.7067439505493
proposed,0.08685113737513525,190.481529240431
proposed,0.09102981779915217,187.18865567675087
proposed,0.0954095476349994,183.83122906995757
proposed,0.1,180.41221266062348


==> new/skull_ll_variance_results.csv <==
species,sigma,ll
canis lupus,0.01,168.62582695626153
canis lupus,0.010985411419875584,191.46192894281853
canis lupus,0.01206792640639329,211.10809966210405
canis lupus,0.013257113655901088,227.86612594557073
canis lupus,0.014563484775012436,242.01090262415264
canis lupus,0.015998587196060583,253.7902288135904
canis lupus,0.017575106248547922,263.4247176669873
canis lupus,0.019306977288832496,271.1093621764901
canis lupus,0.021209508879201904,277.0171021694745
canis lupus,0.02329951810515372,281.30317145649377
canis lupus,0.02559547922699536,284.10874785288894
canis lupus,0.028117686979742307,285.56332851477146
canis lupus,0.030888435964774818,285.78607639647663
canis lupus,0.03393221771895328,284.8866106734704
canis lupus,0.0372759372031494,282.96558580762206
canis lupus,0.040949150623804234,280.1152259939336
canis lupus,0.04498432668969444,276.41986842497687
canis lupus,0.04941713361323833,271.95651827218575
canis lupus,0.054286754393238594,266.7955839386704
canis lupus,0.05963623316594643,261.0005053462411
canis lupus,0.0655128556859551,254.62981607922885
canis lupus,0.07196856730011521,247.73660111276723
canis lupus,0.07906043210907698,240.3761689910757
canis lupus,0.08685113737513525,232.60097622736518
canis lupus,0.0954095476349994,224.44347869765411
canis lupus,0.10481131341546858,215.91785285852146
canis lupus,0.1151395399326447,207.0564617179285
canis lupus,0.1264855216855296,197.923231465118
canis lupus,0.13894954943731375,188.44279809699017
canis lupus,0.15264179671752334,178.34195439195824
canis lupus,0.16768329368110074,167.8736069333975
canis lupus,0.18420699693267156,157.4744012831757
canis lupus,0.20235896477251566,146.95676188505283
canis lupus,0.22229964825261944,136.19646693772083
canis lupus,0.2442053094548651,125.2384991278765
canis lupus,0.2682695795279724,113.64652934312939
canis lupus,0.29470517025518095,101.77923788569038
canis lupus,0.32374575428176433,89.9471484558452
canis lupus,0.35564803062231287,78.68805383293746
canis lupus,0.3906939937054615,67.69076287543953
canis lupus,0.4291934260128776,56.761047687381364
canis lupus,0.47148663634573923,45.76167059352638
canis lupus,0.517947467923121,34.674522681219884
canis lupus,0.5689866029018297,23.060707530880762
canis lupus,0.6250551925273969,10.592104319441694
canis lupus,0.6866488450042998,-2.8136830678103912
canis lupus,0.7543120063354615,-16.878593036705084
canis lupus,0.8286427728546842,-32.06249326433206
canis lupus,0.9102981779915218,-47.55769329487832
canis lupus,1.0,-64.28623283098723
vulpes vulpes,0.01,-503.4132167317656
vulpes vulpes,0.010985411419875584,-419.786623840558
vulpes vulpes,0.01206792640639329,-344.81315866692495
vulpes vulpes,0.013257113655901088,-277.71247635771925
vulpes vulpes,0.014563484775012436,-217.77442431850912
vulpes vulpes,0.015998587196060583,-164.3527368030556
vulpes vulpes,0.017575106248547922,-116.85929545688778
vulpes vulpes,0.019306977288832496,-74.75890505844829
vulpes vulpes,0.021209508879201904,-37.564538248752704
vulpes vulpes,0.02329951810515372,-4.83300717727548
vulpes vulpes,0.02559547922699536,23.83897623664363
vulpes vulpes,0.028117686979742307,48.818386296357694
vulpes vulpes,0.030888435964774818,70.4391475175535
vulpes vulpes,0.03393221771895328,89.00510551254352
vulpes vulpes,0.0372759372031494,104.79273107622522
vulpes vulpes,0.040949150623804234,118.0535814219889
vulpes vulpes,0.04498432668969444,129.0165403704708
vulpes vulpes,0.04941713361323833,137.88985734118052
vulpes vulpes,0.054286754393238594,144.86300368141406
vulpes vulpes,0.05963623316594643,150.10836155479873
vulpes vulpes,0.0655128556859551,153.78279878192356
vulpes vulpes,0.07196856730011521,156.028862332259
vulpes vulpes,0.07906043210907698,156.97647500308065
vulpes vulpes,0.08685113737513525,156.7457660610904
vulpes vulpes,0.0954095476349994,155.4455068615302
vulpes vulpes,0.10481131341546858,153.201210172213
vulpes vulpes,0.1151395399326447,150.10986887312583
vulpes vulpes,0.1264855216855296,146.25695269344178
vulpes vulpes,0.13894954943731375,141.411124538314
vulpes vulpes,0.15264179671752334,135.8160711522448
vulpes vulpes,0.16768329368110074,129.72772213349927
vulpes vulpes,0.18420699693267156,123.19023911091028
vulpes vulpes,0.20235896477251566,116.32344131963818
vulpes vulpes,0.22229964825261944,109.03283146462671
vulpes vulpes,0.2442053094548651,101.27857551737235
vulpes vulpes,0.2682695795279724,92.94185303408128
vulpes vulpes,0.29470517025518095,83.64625753619167
vulpes vulpes,0.32374575428176433,73.04028380475427
vulpes vulpes,0.35564803062231287,61.32268743785898
vulpes vulpes,0.3906939937054615,50.38533243621743
vulpes vulpes,0.4291934260128776,40.82315148723736
vulpes vulpes,0.47148663634573923,31.20396219078423
vulpes vulpes,0.517947467923121,21.01883128057861
vulpes vulpes,0.5689866029018297,10.292104122590711
vulpes vulpes,0.6250551925273969,-0.979408368728615
vulpes vulpes,0.6866488450042998,-13.149501617237993
vulpes vulpes,0.7543120063354615,-26.652076346341723
vulpes vulpes,0.8286427728546842,-41.433048197978806
vulpes vulpes,0.9102981779915218,-56.55141784770296
vulpes vulpes,1.0,-74.032194822842

